Learning Robot Exploration Strategy with 4D Point-Clouds-like Information as Observations

Being able to explore unknown environments is a requirement for fully autonomous robots. Many learning-based methods have been proposed to learn an exploration strategy. In the frontier-based exploration, learning algorithms tend to learn the optimal or near-optimal frontier to explore. Most of these methods represent the environments as fixed size images and take these as inputs to neural networks. However, the size of environments is usually unknown, which makes these methods fail to generalize to real world scenarios. To address this issue, we present a novel state representation method based on 4D point-clouds-like information, including the locations, frontier, and distance information. We also design a neural network that can process these 4D point-clouds-like information and generate the estimated value for each frontier. Then this neural network is trained using the typical reinforcement learning framework. We test the performance of our proposed method by comparing it with other five methods and test its scalability on a map that is much larger than maps in the training set. The experiment results demonstrate that our proposed method needs shorter average traveling distances to explore whole environments and can be adopted in maps with arbitrarily sizes.

==> readme.txt <==
----------------------------------------------
Using the IEEE RAS LaTeX tempate for workshops
----------------------------------------------

Use the provided IEEE RAS template "root.tex" and the "ieeeconf.cls" to write your paper, both provided with this file. You will find in line 52 the \ieeefootline{} command. Enter there a text describing your workshop and the confernce the workshop is held at.  For example:

52|	\ieeefootline{Workshop on Nature versus Nurture in Robotics, ICRA 2016}

To have your footer include multiple lines, use the "\\" command:

52|	\ieeefootline{Workshop on Nature versus Nurture in Robotics \\ International Conference on Robotics and Automation 2016}

Once you compile the revised root.tex with ieeeconf.cls in the same directory, the text will appear as a footer on the pages of your paper.

